Sequence-to-Sequence Speech Recognition with Time-Depth Separable Convolutions

We propose a fully convolutional sequence-to-sequence encoder architecture with a simple and efficient decoder. Our model improves WER on LibriSpeech while being an order of magnitude more efficient than a strong RNN baseline. Key to our approach is a time-depth separable convolution block which dramatically reduces the number of parameters in the model while keeping the receptive field large. We also give a stable and efficient beam search inference procedure which allows us to effectively integrate a language model. Coupled with a convolutional language model, our time-depth separable convolution architecture improves by more than 22% relative WER over the best previously reported sequence-to-sequence results on the noisy LibriSpeech test set.

==> beam_search.dat <==
beamsize ngramclean ngramother convclean convother
5   3.93  11.48  3.19  10.01
10  3.80  11.06  3.12  9.42
20  3.76  10.83  3.06  9.08
40  3.76  10.73  3.01  8.95
80  3.75  10.70  3.01  8.86

==> receptive_fields.dat <==
receptivefield cleanwer otherwer
2.8 6.991 18.913
5.7 5.535 15.942
8.5 5.365 15.254
11.4 5.3360 15.070
14.2 5.129 14.769

